Reinforcement Learning for Task Specifications with Action-Constraints

In this paper, we use concepts from supervisory control theory of discrete event systems to propose a method to learn optimal control policies for a finite-state Markov Decision Process (MDP) in which (only) certain sequences of actions are deemed unsafe (respectively safe). We assume that the set of action sequences that are deemed unsafe and/or safe are given in terms of a finite-state automaton; and propose a supervisor that disables a subset of actions at every state of the MDP so that the constraints on action sequence are satisfied. Then we present a version of the Q-learning algorithm for learning optimal policies in the presence of non-Markovian action-sequence and state constraints, where we use the development of reward machines to handle the state constraints. We illustrate the method using an example that captures the utility of automata-based methods for non-Markovian state and action specifications for reinforcement learning and show the results of simulations in this setting.

==> score_trim_latex.dat <==
Epoch AvgScore
10 -979.2718
20 -978.8758
30 -941.8414
40 -874.0168
50 -830.4497
60 -805.0173
70 -771.2256
80 -744.0562
90 -716.1738
100 -701.879
110 -691.8888
120 -675.1909
130 -658.9871
140 -639.4958
150 -610.6724
160 -597.4002
170 -584.1879
180 -558.887
190 -542.1169
200 -528.3578
210 -515.9046
220 -496.8302
230 -484.1699
240 -474.8741
250 -454.4845
260 -448.5253
270 -439.6514
280 -426.0825
290 -417.4968
300 -410.294
310 -401.0474
320 -392.0721
330 -385.7325
340 -375.5015
350 -368.0504
360 -364.8545
370 -358.6168
380 -352.5195
390 -345.9901
400 -339.8849
410 -334.2536
420 -332.296
430 -324.1972
440 -321.8458
450 -318.8453
460 -315.2703
470 -311.3492
480 -310.4876
490 -305.6303
500 -305.0194


==> tc_trim_latex.dat <==
Epoch AvgTaskCompletion 
10 0
20 0
30 0
40 0
50 .010
60 .030
70 .080
80 .360
90 .900
100 1.580
110 2.100
120 3.570
130 5.610
140 8.580
150 12.340
160 16.100
170 18.830
180 24.860
190 29.430
200 34.480
210 40.240
220 44.540
230 49.730
240 53.430
250 58.110
260 62.190
270 64.940
280 68.330
290 71.620
300 73.580
310 76.260
320 78.570
330 80.590
340 82.550
350 84.800
360 84.990
370 86.280
380 87.490
390 88.530
400 90.010
410 90.560
420 91.080
430 92.220
440 92.300
450 92.790
460 93.450
470 93.580
480 93.860
490 94.570
500 94.560

